Exoplanet Transit Spectroscopy with JWST NIRSpec: Diagnostics and Homogeneous Case Study of WASP-39 b

The JWST has ushered in a new era of exoplanet transit spectroscopy. Among the JWST instruments, the Near-Infrared Spectrograph (NIRSpec) has the most extensive set of configurations for exoplanet time series observations. The NIRSpec Prism and G395H grating represent two extremes in NIRSpec instrument modes, with the Prism spanning a wider spectral range (0.6-5.3 $\mu$m at lower resolution (R$\sim$100) compared to G395H (2.87-5.14 $\mu$m; R$\sim$2700). In this work, we develop a new data reduction framework, JexoPipe, to conduct a homogeneous assessment of the two NIRSpec modes for exoplanet spectroscopy. We use observations of the hot Saturn WASP-39 b obtained as part of the JWST Transiting Exoplanets ERS program to assess the spectral quality and stability between the two instrument modes at different epochs. We explore the noise sources, effect of saturation, and offsets in transmission spectra between the different instrument modes and also between the two G395H NRS detectors. We find an inter-detector offset in G395H of $\sim$ 40-50 ppm, consistent with recent studies. We find evidence for correlated noise in the Prism white light curve. We find the G395H spectrum to be of higher precision compared to the Prism at the same resolution. We also compare the JexoPipe spectra with those reported from other pipelines. Our work underscores the need for robust assessment of instrument performance and identification of optimal practices for JWST data reduction and analyses.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
